Causal and Compositional Abstraction

Abstracting from a low level to a more explanatory high level of description, and ideally while preserving causal structure, is fundamental to scientific practice, to causal inference problems, and to robust, efficient and interpretable AI. We present a general account of abstractions between low and high level models as natural transformations, focusing on the case of causal models. This provides a new formalisation of causal abstraction, unifying several notions in the literature, including constructive causal abstraction, Q-$\tau$ consistency, abstractions based on interchange interventions, and `distributed' causal abstractions. Our approach is formalised in terms of category theory, and uses the general notion of a compositional model with a given set of queries and semantics in a monoidal, cd- or Markov category; causal models and their queries such as interventions being special cases. We identify two basic notions of abstraction: downward abstractions mapping queries from high to low level; and upward abstractions, mapping concrete queries such as Do-interventions from low to high. Although usually presented as the latter, we show how common causal abstractions may, more fundamentally, be understood in terms of the former. Our approach also leads us to consider a new stronger notion of `component-level' abstraction, applying to the individual components of a model. In particular, this yields a novel, strengthened form of constructive causal abstraction at the mechanism-level, for which we prove characterisation results. Finally, we show that abstraction can be generalised to further compositional models, including those with a quantum semantics implemented by quantum circuits, and we take first steps in exploring abstractions between quantum compositional circuit models and high-level classical causal models as a means to explainable quantum AI.

==> figures/CPmapbox.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (-1, 0) {$f$};
		\node [style=none] (1) at (-1, 1) {};
		\node [style=none] (2) at (-1, -1) {};
		\node [style=label] (3) at (-1, 1.5) {$\hilbK$};
		\node [style=label] (4) at (-1, -1.5) {$\hilbH$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QS1bsmall.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 1.25) {};
		\node [style=none] (1) at (0.5, 0.25) {};
		\node [style=point] (2) at (0.5, 0) {$s$};
		\node [style=label] (3) at (0.5, 1.5) {\rl{$\HtoL(Z_Q)$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QS2bsmall.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (14.25, 1.25) {};
		\node [style=label] (1) at (14.25, 1.5) {\rl{$Z_Q$}};
		\node [style=point] (2) at (14.25, -1.25) {$s$};
		\node [style=map] (3) at (14.25, 0) {$\LtoH$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/effect.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 1.25) {$e$};
		\node [style=none] (1) at (0, 0) {};
		\node [style=label] (2) at (0, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/effectx.tikz <==
\begin{tikzpicture}[tikzfig]
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, 0.75) {$e$};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=label] (2) at (0, -1) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/mat-mor.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=map] (2) at (0, 0) {$M$};
		\node [style=label] (3) at (0, 1.5) {$Y$};
		\node [style=label] (4) at (0, -1.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar-mult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=whitedot] (0) at (0, 0) {$r \cdot s$};
		\node [style=none] (1) at (1.75, 0) {$:=$};
		\node [style=whitedot] (2) at (3.75, 0) {$r$};
		\node [style=whitedot] (3) at (4.75, 0) {$s$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=scalar] (0) at (2.75, 0) {$r$};
		\node [style=scalar] (1) at (4, 0) {$s$};
		\node [style=none] (2) at (1.5, 0) {$=$};
		\node [style=scalar] (3) at (-0.25, 0) {$r \cdot s$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/sharp-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=sharpeffect] (0) at (-3, 0.75) {$x$};
		\node [style=sharpstate] (1) at (-3, -0.75) {$x$};
		\node [style=none] (2) at (-1.5, 0) {$=$};
		\node [style=none] (4) at (-0.25, 0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/state-norm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (-0.5, -0.75) {$\omega$};
		\node [style=upground] (1) at (-0.5, 0.75) {};
		\node [style=none] (2) at (0.75, 0) {$=$};
		\node [style=none] (3) at (2, 0) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/statebox.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (-1, -0.5) {$\rho$};
		\node [style=none] (1) at (-1, 0.5) {};
		\node [style=none] (2) at (-1, -0.5) {};
		\node [style=label] (3) at (-1, 1) {$\hilbH$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/statex.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=map] (0) at (0, -0.25) {$\omega$};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=label] (2) at (0, 1.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/test.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, 2) {};
		\node [style=none] (1) at (-4, -0.75) {$\strucQL$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tinydisc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (1.5, 0.25) {};
		\node [style=none] (1) at (1.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tinydisc_F_object.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (1.5, 0.25) {};
		\node [style=none] (1) at (1.5, -0.75) {};
		\node [style=none] (2) at (2.5, -0.5) {{\small $F(A)$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tinydisc_with_object.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=upground] (0) at (1.5, 0.25) {};
		\node [style=none] (1) at (1.5, -0.75) {};
		\node [style=none] (2) at (2, -0.5) {{\small $A$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{label}=[font={\footnotesize}, text height=1ex, text depth=0.15ex]
\tikzstyle{map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=5mm]
\tikzstyle{qmap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=5mm, very thick]
\tikzstyle{medium map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red]
\tikzstyle{qmedmap}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=12mm, tikzit fill=red, very thick]
\tikzstyle{large map}=[draw, shape=rectangle, inner sep=2pt, minimum height=5mm, fill=white, minimum width=18mm, tikzit fill=blue]
\tikzstyle{scalar}=[circle, draw, inner sep=2pt, line width=0.7pt]
\tikzstyle{upground}=[circuit ee IEC, thick, ground, rotate=90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downground}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, tikzit fill=black, tikzit shape=rectangle]
\tikzstyle{downgroundnorm}=[circuit ee IEC, thick, ground, rotate=-90, scale=1.5, fill=white, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{qpoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm, very thick]
\tikzstyle{copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=0.5cm]
\tikzstyle{wide point}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0.2pt, minimum height=0.8mm, yshift=-0.0mm, minimum width=12mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{wide copoint}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0.2pt, minimum width=0.5cm, minimum height=0.8mm, yshift=-0.0mm, tikzit shape=rectangle, minimum width=12mm, tikzit fill=red]
\tikzstyle{whitedot}=[circle, draw=black, inner sep=.4ex, fill=white]
\tikzstyle{graydot}=[circle, draw=black, inner sep=.4ex, fill=gray]
\tikzstyle{blackdot}=[circle, draw=black, inner sep=.4ex, fill=black]
\tikzstyle{decomp}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwide}=[fill=white, draw, shape=isosceles triangle, shape border rotate=-90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{decompflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=0.75cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle]
\tikzstyle{decompwideflip}=[fill=white, draw, shape=isosceles triangle, shape border rotate=90, isosceles triangle stretches=true, inner sep=0pt, minimum width=1.5cm, minimum height=4mm, yshift=-0.0mm, tikzit shape=rectangle, tikzit fill=red]
\tikzstyle{sharpstate}=[point]
\tikzstyle{sharpeffect}=[copoint]
\tikzstyle{mapdiagc}=[fill=white, draw=black, shape=rectangle, minimum height=5mm, minimum width=5mm, line width=0.5mm]
\tikzstyle{plus}=[fill=white, draw=black, shape=circle, label={+}, inner sep=.4ex]
\tikzstyle{multiply}=[fill=white, draw=black, shape=circle, inner sep=.4ex]
\tikzstyle{zx}=[fill=white, draw=black, shape=circle, inner sep=0]
\tikzstyle{new style 0}=[fill=white, draw=black, shape=circle, font={{\Huge\bfseries\sffamily}}]
\tikzstyle{blackbox}=[fill=black, draw=black, shape=rectangle, minimum width=12mm, minimum height=5mm]
\tikzstyle{blackboxsmall}=[fill={rgb,255: red,224; green,224; blue,224}, draw=black, shape=rectangle, minimum width=5mm, minimum height=5mm]
\tikzstyle{mapgrey}=[fill={rgb,255: red,152; green,152; blue,152}, draw=black, shape=rectangle, inner sep=2pt, minimum height=5mm, minimum width=5mm]
\tikzstyle{small-label}=[font={\scriptsize}, text height=1ex, text depth=0.15ex]

% Edge styles
\tikzstyle{dir}=[->]
\tikzstyle{dashline}=[-, dashed]
\tikzstyle{triangle}=[->, style={{-{Triangle[open]}}}]
\tikzstyle{norm}=[-, dashed, color=blue, draw={rgb,255: red,51; green,0; blue,255}]
\tikzstyle{maptostyle}=[{|->}]
\tikzstyle{dashdir}=[->, dashed]
\tikzstyle{thickline}=[-, very thick]
\tikzstyle{cond}=[-, draw=blue]
\tikzstyle{logbox}=[-, draw={rgb,255: red,0; green,158; blue,10}]
\tikzstyle{diagCwire}=[-, thick, tikzit draw={rgb,255: red,255; green,0; blue,4}]
\tikzstyle{dirgrey}=[->, draw={rgb,255: red,113; green,113; blue,113}]
\tikzstyle{doubledir}=[double, ->]
\tikzstyle{inclusion}=[-, >->]

